Wheeler: A Three-Wheeled Input Device for Usable, Efficient, and Versatile Non-Visual Interaction

Blind users rely on keyboards and assistive technologies like screen readers to interact with user interface (UI) elements. In modern applications with complex UI hierarchies, navigating to different UI elements poses a significant accessibility challenge. Users must listen to screen reader audio descriptions and press relevant keyboard keys one at a time. This paper introduces Wheeler, a novel three-wheeled, mouse-shaped stationary input device, to address this issue. Informed by participatory sessions, Wheeler enables blind users to navigate up to three hierarchical levels in an app independently using three wheels instead of navigating just one level at a time using a keyboard. The three wheels also offer versatility, allowing users to repurpose them for other tasks, such as 2D cursor manipulation. A study with 12 blind users indicates a significant reduction (40%) in navigation time compared to using a keyboard. Further, a diary study with our blind co-author highlights Wheeler's additional benefits, such as accessing UI elements with partial metadata and facilitating mixed-ability collaboration.

==> sections/alt-text-figures.txt <==
Figure 1
Figure 1 Wheeler prototype (a and b) and its H-nav mode (c). (a) shows a 3D-printed implementation of Wheeler having three wheels and two push buttons (primary and secondary) on the side; (b) shows a blind user holding the device, placing three central fingers on the three wheels, and the thumb over the two side buttons; (c) shows how a blind user can navigate the ribbon menu of a commonly used app such as Microsoft Word using Wheeler’s H-nav mode. The green box at the top in (c) signifies the first level menu in the app, with the numbers 1-6 each representing a menu item (e.g., File, Home, Insert). The user is using Wheel 1 with his index finger. By rotating the wheel, the user can move the focus in the menu. The other two wheels are used for navigating the second and third-level menu items in an app hierarchy, which are not shown for simplicity.


Table 1
Table 1 Summary of Wheeler's inputs and outcomes in different modes


Figure 2
Figure 2 Demonstration of Wheeler’s H-nav mode. (a) Multi-level menus in NetBeans; (b) nested structures in ribbons in MS Word; (c) a sample 3-level tree hierarchy to represent menus in either (a) or (b). For example, 1st-level elements, {a.1, a.2, ...} could represent the top-level menu items like {File, Edit, View, ... Profile} in (a) or {Home, Insert, ..., Help} in (b). Assuming a.1 equals Home, the 2nd-level menu items, {b.1, b.2, ...} will be {Clipboard, Font, ...} in (b). Similarly, assuming b.1 equals Clipboard, the 3rd-level menu items, {c.1, c.2, ...} will be {Paste, Cut, ...} in (b). In H-nav mode, Wheel-1 is always mapped to 1st -level menu items (i.e., a.*), Wheel-2 is mapped to 2nd -level menu items (i.e., b.*), and Wheel-3 is mapped to 3rd -level menu items (i.e., c.*)


Figure 3
Figure 3 shows the travel path users would have to take if they were using a screen reader and a keyboard to go from c.2 to c.8 in the hierarchy of Figure 2c. At most, a total of 6 keystrokes are required.


Figure 4
Figure 4 shows the intermediate steps from c.2 to c.8 in Figure 2c's hierarchy using Wheeler's H-nav mode.


Figure 5
Figure 5 Illustrations of Wheeler’s 2d-nav mode. (Top) A blind user moves the cursor from the lower-left corner to the upper-right corner of a 2D screen with 12 UIs organized in a 3 × 4 grid. (Bottom) The sequence of wheel operations the user performs at different steps to achieve this goal. Each step (i) is marked in the top and the bottom figures. The green-colored wheel indicates which wheel the user rotated at step (i). The user rotates Wheel-1 or Wheel-2 to move the cursor horizontally or vertically and adjusts the speed of the cursor by rotating Wheel-3. Note that the Euclidean distance between the source and the destination is d, which sighted users usually take using a mouse. In contrast, blind users take the Manhattan distance between two nodes (e.g., d1 along X, plus d2 along Y) in 2d-nav mode.


Figure 6
Figure 6 Several low-fidelity prototypes during ideation, including a Surface Dial, 3 wheels stacked vertically, 3 wheels stacked horizontally, a traditional mouse with 1 wheel, and a standalone touchpad with 3*3 raised grid lines.


Figure 7
Figure 7 A high-level rendering of Wheeler putting individual 3D parts together.


Figure 8
Figure 8 Individual 3D components of Wheeler with dimensions in millimeters: (i) wheelbase, (ii) encoder holder, (iii) wheel, (iv) connector, (v) main base, (vi) button stand, (vii) top shell, and (viii) button covers.


Figure 9
Figure 9 A high-level block diagram of the major electrical components of Wheeler. The microcontroller measures the rotation of each of the three wheels and captures each button press to generate an appropriate system-level event.


Table 2
Table 2 Participants' demographics, history of blindness, and self-reported expertise with screen readers.

Table 3
Table 3 An overview of two studies, including tasks, conditions, related hypotheses, and duration.


Figure 10
Figure 10 The task completion times (the lower, the better) for T1 in two study conditions and T2 in one condition. For T2, no baseline was available, and the reported completion time was observed in the final session. Per session-specific measures are available in Figure 9. Error bars show +1 standard deviation.


Figure 11
Figure 11 Average task completion time per session for T2 in 2d-nav mode, fitted to a decreasing power trendline, y = 124.28 ∗ x^−0.42, R^2 = .83.


Figure 12
Figure 12 Average number of times cursor location is probed during T2 with 2d-nav, fitted to a linear, decreasing trendline (R^2 = .883).


Figure 13
Figure 13 Average number of times cursor speed is changed during T2 with 2d-nav. The plot shows that most participants had settled on a preferable speed after the first 3 sessions.


Figure 14
Figure 14 Average cursor speed per session during T2 with 2d-nav. This plot shows that the cursor speed decreased over time, and participants comfortably settled it on 7.0 pixel/rotation speed.


Figure 15
Figure 15 Four dominant paths or trajectories that participants followed to move their cursor in 2d-nav mode from a source UI to a destination UI (the target). A red circle (marked with the number 1) is the source, a green circle (marked with the highest number in a path) is the destination, and the blue circles indicate a cursor probe (by pressing CTRL) at that location.


Figure 16
Figure 16 Participants' ratings (1 to 5) on the use of comfort of Wheeler in three categories: usability, clicking comfort of the buttons, and overall comfort or satisfaction. One (1) is very negative, and 5 is very positive. The shade of a cell indicates the frequency of responses, which is also shown numerically within a cell. Note that 4 (i.e., positive) is the most frequent response.


Figure 17
Figure 17 Examples of partially accessible applications and websites. (a) On the VLC media player in OSX, two image buttons, Play Next and Play Previous, lack proper labels. As such, the screen reader only reads “button.” (b.1) On a COVID-19 vaccine registration page, the Select Type drop-down list is inaccessible (i.e., hidden) to screen readers because of its incorrect ARIA label, aria-hidden = “true,” as highlighted by a thick red line in its DOM tree shown in (b.2). (c) A screenshot of a virtual desktop inaccessible to OSX’s native screen reader, VoiceOver.


(Appendix) Figure 18
(Appendix) Figure 18 Acquiring Targets Using Shortest Distance in 2D space.


(Appendix) Figure 19
(Appendix) Figure 19 Acquiring Targets Using Rectilinear Movements in 2D space.
